Control the Soft Robot Arm with its Physical Twin

To exploit the compliant capabilities of soft robot arms we require controller which can exploit their physical capabilities. Teleoperation, leveraging a human in the loop, is a key step towards achieving more complex control strategies. Whilst teleoperation is widely used for rigid robots, for soft robots we require teleoperation methods where the configuration of the whole body is considered. We propose a method of using an identical 'physical twin', or demonstrator of the robot. This tendon robot can be back-driven, with the tendon lengths providing configuration perception, and enabling a direct mapping of tendon lengths for the execture. We demonstrate how this teleoperation across the entire configuration of the robot enables complex interactions with exploit the envrionment, such as squeezing into gaps. We also show how this method can generalize to robots which are a larger scale that the physical twin, and how, tuneability of the stiffness properties of the physical twin simplify its use.

==> notes.txt <==
--> OTH Structure.  Allows tuning of the deformation center around the central axis which is necessary for finger, which have an workspace and configuration space which is biased on the inner side, with lower actuation forces.  More similar operation range to a human finger. 

--> Combine with helical tendon routing with offers bending and out of plane deformation with only 2 tendons, extending the work space of the OTH structure, and has variable curavature across the length of the finger. Can tune the finger placement for tuning the experienced compliance at the tip.  

--> The fingers are good for dexterous manipulation combine compliance for robustness and adaption to the enviornment, high DoF (twisting, spinning), high speed movement through storing energy in the elastic body so can exploit dyanmic stability when grasping. 

Fig 1: OTH digram + nice picture

Fig 2: combine rest of Fig 1 with Fig 2.
Fig 2: stiffness vs. ofset figs become another Figure
Fig 3 - make clear that there are two helical tendons
Fig 4 - small inset diagram showing the tendon routing. remove the quanatitive figures on the right. 

Fig 6: 
Fig 8 - come after fig 6? canyou combine?

Fig 7: Goes to results


Methods

- Add something about the control (map this gripping + twisting)


Add Experimental Setup section (fabrication, motors)

Result Section
Finger results
Gripping, rotation, spinning






==> old_scrap.txt <==

% Soft robotic arms, with their compliant properties and flexible designs, hold great promise for applications requiring safe interaction and adaptability \cite{rus2015design,trivedi2008soft}. However, their deformable structures complicate control and demand high computational effort in kinematic and dynamic calculations. Unlike rigid robotic arms, which rely on well-established forward and inverse kinematics, soft arms often exhibit highly nonlinear behavior, making forward and inverse kinematics, as well as dynamic predictions, especially challenging \cite{ambaye2024soft,relano2022modeling,chen2024data}. Although various real-time control methodologies (for example, Piecewise Constant Curvature (PCC)\cite{katzschmann2019dynamic,della2020improved}, Piecewise Affine Curvature (PAC) \cite{stella2023piecewise}, Model Predictive Control (MPC) \cite{spinelli2022unified}) have been proposed, achieving fine-grained accuracy often requires additional sensors (such as IMUs \cite{martin2022proprioceptive}), increasing system complexity beyond that of traditional rigid robots.




% Rigid robotic arms have long been integrated into diverse applications, frequently leveraging interchangeable end-effectors. In contrast, soft robotic arms still lag in reliable motion control, especially when precise, repeatable trajectories are required. Recently, however, data-driven and machine learning control approaches (for example, imitation learning, reinforcement learning, Learning Movement Primitives, and hybrid methods) have shown the potential to bypass intricate model-based controllers \cite{bruder2020data,chin2020machine,liu2023reinforcement}. 
% 00000000000000000000000000000000 Notable examples, including systems like ALOHA \cite{zhao2024aloha} and the rigid robotic arms, demonstrate that even highly flexible robots can achieve robust trajectory tracking without fully relying on explicit kinematic or dynamic models \cite{zhai2023model,toussaint2024design}.

% Soft robotic arms, with their inherent compliance and flexibility, offer significant potential for applications requiring safe interaction and adaptability \cite{rus2015design,trivedi2008soft}. However, their deformable structures introduce complex control challenges, requiring high computational effort for kinematic and dynamic calculations. Unlike rigid robots, which rely on well-established forward and inverse kinematics, soft arms exhibit highly nonlinear behavior, making accurate motion prediction difficult \cite{ambaye2024soft,relano2022modeling,chen2024data}. While real-time control strategies such as Piecewise Constant Curvature (PCC) \cite{katzschmann2019dynamic,della2020improved}, Piecewise Affine Curvature (PAC) \cite{stella2023piecewise}, and Model Predictive Control (MPC) \cite{spinelli2022unified} have been explored, achieving precise control often necessitates additional sensors, increasing system complexity \cite{martin2022proprioceptive}. Unlike rigid robotic arms, which benefit from standardized control frameworks and interchangeable end-effectors, soft robotic arms still face challenges in achieving reliable and repeatable motion control. Recently, data-driven approaches, including imitation learning, reinforcement learning, and Learning Movement Primitives, have shown promise in circumventing the limitations of model-based controllers \cite{bruder2020data,chin2020machine,liu2023reinforcement}. Systems such as ALOHA \cite{zhao2024aloha} and advancements in flexible robotic arms suggest that even highly deformable robots can achieve robust trajectory tracking without relying entirely on explicit kinematic or dynamic models \cite{zhai2023model,toussaint2024design}.

% Soft robotic arms offer adaptability and safe interaction but pose significant control challenges due to their highly nonlinear, deformable structures, requiring intensive kinematic and dynamic computations \cite{rus2015design,trivedi2008soft}. In contrast, rigid robotic arms benefit from well-established kinematic models and standardized control frameworks, enabling reliable and repeatable motion control \cite{ambaye2024soft,relano2022modeling,chen2024data}. While real-time control strategies, such as Piecewise Constant Curvature (PCC) \cite{katzschmann2019dynamic} and Model Predictive Control (MPC) \cite{spinelli2022unified}, have been explored for soft robots, achieving decent precise-control often necessitates additional sensors, increasing system complexity \cite{martin2022proprioceptive}. Recently, data-driven methods, including imitation learning and reinforcement learning, have demonstrated the potential to bypass intricate model-based control, enabling robust trajectory tracking even for robots with high degree of freedom \cite{bruder2020data,chin2020machine,liu2023reinforcement}. Systems like ALOHA \cite{zhao2024aloha} suggest that soft robots can achieve reliable motion control without explicit kinematic or dynamic models, marking a shift towards machine learning-driven control solutions \cite{zhai2023model,toussaint2024design}.


% Data-driven methods present a compelling approach to soft robotic arm control by overcoming the challenges associated with traditional modeling and simulation. Accurate simulations necessitate detailed knowledge of mechanical properties, which becomes increasingly complex for multi-segment, multi-material designs \cite{gosea2022data,chen2024data}. Additionally, acquiring high-fidelity physical data is both costly and time-intensive \cite{ma2024efficient}, while even minor material modifications require recalibration, reducing scalability. In contrast, learning the direct mapping between actuator inputs and end-effector motion from real-world data circumvents these limitations \cite{bern2020soft}. This data-driven approach facilitates consistent and repeatable position control without explicit mechanical modeling, offering a more adaptable and generalizable solution for soft robotic control.

% In this work, we propose a teleoperated “physical twins” setup to address the challenge of collecting real-world motion data while enabling intuitive task execution. Our system consists of two structurally similar soft arms: a “master” arm that the operator directly controls under a current-based (or torque-based) control mode, and a “follower” arm that mimics the master’s actuator commands. Because both arms share identical physical properties, the follower accurately replicates the master’s movements via the same actuator inputs. This approach offers several distinct advantages:

% \begin{itemize}
%     \item \textbf{Intuitive Real-Time Control:} Operators can directly manipulate the master arm and visually confirm that the remote follower arm’s behavior matches the target pose, eliminating the need for complex inverse kinematic calculations.
%     \item \textbf{Natural Deformation During Data Collection:} By controlling the follower’s posture through its physically identical master arm, the deformation experienced by the follower is primarily due to its own weight and task-related forces, leading to more realistic data. In contrast, if the operator directly manipulates the follower’s posture by hand, external forces are introduced that the actuators cannot capture. Once these forces are removed, the soft arm may not retain the intended shape, resulting in discrepancies when applying the same actuator commands later.
%     \item \textbf{Robust Task Adaptation:} When obstacles or incorrect lifts occur, the operator can fine-tune individual segments of the master arm to avoid collisions or correct the trajectory. This capability is especially challenging to implement under conventional model-based methods in high DoF soft systems.
% \end{itemize}

% Moreover, this teleoperated setup can be scaled to different sizes (a 1:n ratio), enabling task execution in both large and confined workspaces by using continuum robots built with similar structural principles. By combining a physical twin system with data-driven modeling, we enable high-DoF, real-time control of soft arms without relying on expensive sensor arrays or on the computational overhead of detailed simulations.

% In summary, this work presents a teleoperation system for paired soft robotic arms that offers simple, intuitive motion control and robust data collection for task execution. This approach leverages the inherent compliance of soft arms, making them safe to operate in hazardous or inaccessible environments. Furthermore, the data generated through this teleoperated framework provides a rich foundation for future data-driven studies, paving the way toward efficient and reliable control of highly flexible soft robotic systems.

% Advantages:
% 1. natural and synergetic Multi-DoF deformation 
% 2. Low computation cost without kinematic model and data collection.
% 3. Glaobal interact-able body with inherent self configration perception.
% 4. remote control for inaccessible, harmful or dangerous operation environment for human.\
% 5. scalable motions with scale up or down twins.
